Run for Cover: Dominating Set via Mobile Agents

Research involving computing with mobile agents is a fast-growing field, given the advancement of technology in automated systems, e.g., robots, drones, self-driving cars, etc. Therefore, it is pressing to focus on solving classical network problems using mobile agents. In this paper, we study one such problem -- finding small dominating sets of a graph $G$ using mobile agents. Dominating set is interesting in the field of mobile agents as it opens up a way for solving various robotic problems, e.g., guarding, covering, facility location, transport routing, etc. In this paper, we first present two algorithms for computing a {\em minimal dominating set}: (i) an $O(m)$ time algorithm if the robots start from a single node (i.e., gathered initially), (ii) an $O(\ell\Delta\log(\lambda)+n\ell+m)$ time algorithm, if the robots start from multiple nodes (i.e., positioned arbitrarily), where $m$ is the number of edges and $\Delta$ is the maximum degree of $G$, $\ell$ is the number of clusters of the robot initially and $\lambda$ is the maximum ID-length of the robots. Then we present a $\ln (\Delta)$ approximation algorithm for the {\em minimum} dominating set which takes $O(n\Delta\log (\lambda))$ rounds.

==> figures/covering.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 2] (0) at (-17, 3) {2};
		\node [style=new style 2] (1) at (-15, 1) {3};
		\node [style=new style 2] (2) at (-17, -1) {4};
		\node [style=new style 2] (3) at (-17, -3) {5};
		\node [style=new style 2] (4) at (-15, -5) {6};
		\node [style=new style 2] (5) at (-13, -1) {8};
		\node [style=new style 2] (6) at (-13, -3) {7};
		\node [style=new style 2] (7) at (-15, -7) {9};
		\node [style=new style 2] (8) at (-17, -9) {11};
		\node [style=new style 2] (9) at (-13, -9) {10};
		\node [style=new style 2] (10) at (-15, 5) {1};
		\node [style=new style 2] (11) at (-9, 3) {2};
		\node [style=new style 2] (12) at (-7, 1) {3};
		\node [style=new style 2] (13) at (-9, -1) {4};
		\node [style=new style 2] (14) at (-9, -3) {5};
		\node [style=new style 2] (15) at (-7, -5) {6};
		\node [style=new style 2] (16) at (-5, -1) {8};
		\node [style=new style 2] (17) at (-5, -3) {7};
		\node [style=new style 2] (18) at (-7, -7) {9};
		\node [style=new style 2] (19) at (-9, -9) {11};
		\node [style=new style 2] (20) at (-5, -9) {10};
		\node [style=new style 1] (23) at (1, 1) {3};
		\node [style=new style 2] (24) at (-1, -1) {4};
		\node [style=new style 2] (25) at (-1, -3) {5};
		\node [style=new style 2] (26) at (1, -5) {6};
		\node [style=new style 2] (27) at (3, -1) {8};
		\node [style=new style 2] (28) at (3, -3) {7};
		\node [style=new style 2] (29) at (1, -7) {9};
		\node [style=new style 2] (30) at (-1, -9) {11};
		\node [style=new style 2] (31) at (3, -9) {10};
		\node [style=new style 2] (34) at (-7, 5) {};
		\node [style=new style 2] (35) at (-7, 5) {};
		\node [style=new style 1] (36) at (-7, 5) {1};
		\node [style=new style 1] (37) at (1, 5) {1};
		\node [style=new style 0] (38) at (-1, 3) {2};
		\node [style=new style 0] (39) at (-17, -13) {2};
		\node [style=new style 1] (40) at (-15, -15) {3};
		\node [style=new style 0] (41) at (-17, -17) {4};
		\node [style=new style 2] (42) at (-17, -19) {5};
		\node [style=new style 2] (43) at (-15, -21) {6};
		\node [style=new style 2] (44) at (-13, -17) {8};
		\node [style=new style 2] (45) at (-13, -19) {7};
		\node [style=new style 2] (46) at (-15, -23) {9};
		\node [style=new style 2] (47) at (-17, -25) {11};
		\node [style=new style 2] (48) at (-13, -25) {10};
		\node [style=new style 1] (49) at (-15, -11) {1};
		\node [style=new style 0] (50) at (-9, -13.25) {2};
		\node [style=new style 1] (51) at (-7, -15.25) {3};
		\node [style=new style 0] (52) at (-9, -17.25) {4};
		\node [style=new style 1] (53) at (-9, -19.25) {5};
		\node [style=new style 0] (54) at (-7, -21.25) {6};
		\node [style=new style 2] (55) at (-5, -17.25) {8};
		\node [style=new style 1] (56) at (-5, -19.25) {7};
		\node [style=new style 2] (57) at (-7, -23.25) {9};
		\node [style=new style 2] (58) at (-9, -25.25) {11};
		\node [style=new style 2] (59) at (-5, -25.25) {10};
		\node [style=new style 1] (60) at (-7, -11.25) {1};
		\node [style=new style 0] (61) at (-1, -13) {2};
		\node [style=new style 1] (62) at (1, -15) {3};
		\node [style=new style 0] (63) at (-1, -17) {4};
		\node [style=new style 1] (64) at (-1, -19) {5};
		\node [style=new style 0] (65) at (1, -21) {6};
		\node [style=new style 0] (66) at (3, -17) {8};
		\node [style=new style 1] (67) at (3, -19) {7};
		\node [style=new style 1] (68) at (1, -23) {9};
		\node [style=new style 0] (69) at (-1, -25) {11};
		\node [style=new style 0] (70) at (3, -25) {10};
		\node [style=new style 1] (71) at (1, -11) {1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (5);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4);
		\draw (4) to (6);
		\draw (5) to (6);
		\draw (4) to (7);
		\draw (7) to (8);
		\draw (7) to (9);
		\draw (2) to (5);
		\draw (2) to (6);
		\draw (2) to (4);
		\draw (11) to (12);
		\draw (12) to (16);
		\draw (12) to (13);
		\draw (13) to (14);
		\draw (14) to (15);
		\draw (15) to (17);
		\draw (16) to (17);
		\draw (15) to (18);
		\draw (18) to (19);
		\draw (18) to (20);
		\draw (13) to (16);
		\draw (13) to (17);
		\draw (13) to (15);
		\draw (23) to (27);
		\draw [in=45, out=-135] (23) to (24);
		\draw (24) to (25);
		\draw (25) to (26);
		\draw (26) to (28);
		\draw (27) to (28);
		\draw (26) to (29);
		\draw (29) to (30);
		\draw (29) to (31);
		\draw (24) to (27);
		\draw (24) to (28);
		\draw (24) to (26);
		\draw [style=new edge style 0] (34) to (11);
		\draw [style=new edge style 0] (37) to (38);
		\draw [style=new edge style 0] (38) to (23);
		\draw (40) to (44);
		\draw [style=new edge style 0, in=45, out=-135] (40) to (41);
		\draw (41) to (42);
		\draw (42) to (43);
		\draw (43) to (45);
		\draw (44) to (45);
		\draw (43) to (46);
		\draw (46) to (47);
		\draw (46) to (48);
		\draw (41) to (44);
		\draw (41) to (45);
		\draw (41) to (43);
		\draw [style=new edge style 0] (50) to (51);
		\draw (51) to (55);
		\draw [style=new edge style 0, in=45, out=-135] (51) to (52);
		\draw [style=new edge style 0, in=90, out=-90] (52) to (53);
		\draw [style=new edge style 0, in=135, out=-45] (53) to (54);
		\draw [style=new edge style 0, in=225, out=45] (54) to (56);
		\draw (55) to (56);
		\draw (54) to (57);
		\draw (57) to (58);
		\draw (57) to (59);
		\draw (52) to (55);
		\draw [style=new edge style 3] (52) to (56);
		\draw (52) to (54);
		\draw [style=new edge style 3, in=225, out=45] (50) to (60);
		\draw [style=new edge style 0] (61) to (62);
		\draw [style=new edge style 3] (62) to (66);
		\draw [style=new edge style 0, in=45, out=-135] (62) to (63);
		\draw [style=new edge style 0, in=90, out=-90] (63) to (64);
		\draw [style=new edge style 0, in=135, out=-45] (64) to (65);
		\draw [style=new edge style 0, in=225, out=45] (65) to (67);
		\draw [style=new edge style 3] (66) to (67);
		\draw [style=new edge style 0] (65) to (68);
		\draw [style=new edge style 0, in=45, out=-135] (68) to (69);
		\draw [style=new edge style 0, in=135, out=-45] (68) to (70);
		\draw (63) to (66);
		\draw [style=new edge style 3, in=150, out=-30] (63) to (67);
		\draw (63) to (65);
		\draw [style=new edge style 3, in=225, out=45] (61) to (71);
		\draw (0) to (10);
		\draw [style=new edge style 2, in=-180, out=90] (11) to (36);
		\draw [style=new edge style 2, in=105, out=-15] (11) to (12);
		\draw [style=new edge style 2, in=0, out=90] (23) to (38);
		\draw [style=new edge style 2, in=75, out=180] (23) to (24);
		\draw [style=new edge style 2, in=90, out=0] (23) to (27);
		\draw [style=new edge style 0] (49) to (39);
		\draw [style=new edge style 0] (39) to (40);
		\draw [style=new edge style 3] (52) to (56);
		\draw [style=new edge style 1, bend left=15, looseness=1.25] (56) to (52);
		\draw [style=new edge style 1, bend right=45] (66) to (62);
		\draw [style=new edge style 1, bend right=60, looseness=0.75] (67) to (66);
		\draw [style=new edge style 1, in=-105, out=15, looseness=1.25] (65) to (67);
		\draw [style=new edge style 1, bend left, looseness=0.75] (68) to (70);
		\draw [style=new edge style 1, bend left=15] (67) to (63);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ds.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=circle, tikzit shape=circle]
\tikzstyle{new style 1}=[fill=black, draw=black, shape=circle]
\tikzstyle{new style 2}=[fill=white, draw=black, shape=circle, tikzit shape=circle]

% Edge styles
\tikzstyle{new edge style 0}=[draw=blue, ->]
\tikzstyle{new edge style 1}=[<-, draw=red]
\tikzstyle{new edge style 2}=[draw={rgb,255: red,191; green,255; blue,0}, ->]
\tikzstyle{new edge style 3}=[draw=blue, <-]

